Testing tidal theory using Gaia binaries: the red giant branch

Tidal interaction is a major ingredient in the theory of binary evolution. Here, we study tidal circularization in binaries with red giant primaries. We compute the tidal evolution for binaries as their primary stars evolve along the red giant branch, under dissipation of dynamical tides in the convective envelope. We then compare this evolution with a sample of ~30,000 red giant binaries reported by Gaia DR3. These binaries clearly show the expected gradual advance of tidal circularization, as the primary expands. But some tension with theory remains. While our calculations always predict a critical separation for tidal circularization at about 3-4 times the stellar radii, binaries with less evolved giants are observed to be circularized out to about twice as far. They also exhibit an overly extended `cool island', a collection of circular orbits that reach a couple times beyond the circularization limit. These discrepancies are reminiscent of, but less severe than, the situation for main-sequence binaries. We also find that tides can spin giant stars up to rotation rates that should affect their mass-loss. Additionally, many binaries may begin mass transfer while still eccentric.

==> review_responses.txt <==
We thank the reviwer for their questions and comments. We have made changes based on each of their suggestions, and bolded changes in the text. Please find point-by-point responses below:

####################################################################

1) The authors ignore tidal dissipation in the companion star, which is likely a lower-mass main sequence star. However, in Figure 1, the eccentricity upper envelope for main-sequence binaries is shown as the peri-center distance equal to the separation of a 6-day circular orbit. This value is somewhat comparable to and even larger than most of the upper-envelope values found for giants (ranging from 6.5 days to 3.0 days, as shown in Figure 4). Doesn't this suggest that dissipation in the main sequence companion could be at least comparable to, if not sometimes stronger than, that in the giant primary?

The numerical values of 6.5-3 given in the righthand panels of Fig. 4 describe constant values of the parameter beta=a*(1-e)/R, not the orbital period. As shown in the lefthand panels of Fig. 4, this corresponds to circularization at orbital periods from ~20 days (0.4<log R/Rsun < 0.7) to ~300 days (1.9<log R/Rsun) on the RGB. MS tides do appear to produce circularization out to wider relative separations of a/R (see Fig. 11), but this is always outweighed by the fact that R_RGB/R_MS ~ 2-100. We have updated the caption for Fig. 4 to more clearly indicate the meaning of the text annotations.

#########################

2) When using the "f-mode" model, the authors include only modes with convective viscous damping, excluding lower-frequency gravity modes with radiative damping. However, for much of the orbital evolution presented, P_orb ∼ P_t >100 days (as shown in Figure 8), meaning these gravity modes should be tidally excited. The authors mention that these modes may be important for early RGB stars in their discussion, but shouldn't this be a general concern for all phases of evolution with tidal frequencies greater than the dynamical frequency?

As we mention in Section 5 (now lines 687-695), internal gravity waves probably are excited at some level during the early RGB. Larger tidal frequencies (relative to dynamical) and small overlap integrals for a tiny radiative core likely make them irrelevant during the late RGB. The point of this paper is to compare the most basic tidal theory that should be relevant to the RGB against Gaia data, not to rule out more detailed models (which we intend to focus on in future work).

#########################

3) In Section 4.4, the authors state that they "incorporate" the dissipation coefficients into the numerical integration. Is this done using a scaling relation or a table derived from calculations over a large number of snapshots in the evolving stellar model? Or is it based on some representative (but static) snapshots of different evolutionary stages?

We compute the properties (i.e., frequencies, overlap integrals, and shear stress tensors) of f/p-mode oscillations for high-cadence snapshots of the MESA model. At each step of our integration of the tidal equations, we then interpolate these pre-computed mode properties and use them to compute the required dissipation integrals (eq. B7) for every tidal frequency needed. We have updated the text in Section 4.4 and Appendix B to indicate this more clearly.

#########################

4) In Figure 6, there is a discontinuity in convective viscosity across the entire stellar radius at the end of the RGB phase. Is this a physical or numerical divergence? If tidal dissipation is estimated based on these pre-calculated viscosities, could this cause a numerical issue when the system evolves through this discontinuity, effectively experiencing an "infinite" tidal dissipation?

If you are refering to the sharp change at ~2.85x10^9 years (the tip of the RGB), this "discontinuity" is actually time-resolved by many MESA snapshots. We have checked that changing stepsize, integrator, etc. does not affect evolution through this sharp change. The tidal dissipation remains at all times finite (note that the values of v_c*l_c in Fig. 6 change rapidly but never diverge).

#########################

5) In the discussion, the authors mention additional tidal physics to explain the circularization of some longer-period systems in early RGB phases. However, if I understand correctly, this is inconsistent with their interpretation that the different populations on the HR diagram are only similar systems at different evolutionary stages, and it is only based on such an interpretation can one estimate an HR population from the single-star modeling the authors presented in this paper. The issue in the Gaia data is that a population of long-period systems that were already circularized in the early RGB phase is missing in the later stages of evolution. This cannot be explained by additional tidal physics, which would only add systems to the circularized population without significantly altering orbital periods at long periods. I hope the authors can provide further clarification on this point.

We do not agree that additional tidal physics during the early RGB would be inconsistent with the interpretation of different populations as similar systems at different evolutionary stages. For the purposes of modeling tides' effects on orbital parameters, "tidal physics" can include any changes in the stars' properties that go beyond their description as point masses. We also do not see how the Gaia data are "missing" a population of early-circularized binaries; the circularization only moves outward to larger periods as the primary's radius grows (see Fig 4 left, rather than right, or Fig. 12 for theory). 

We do agree that the single-star modeling adopted in this paper is a simplification. This is only really reasonable for modeling convectively damped tides during the RGB (when the properties of the outer convective envelope depend less sensitively on mass), which is why we focus on this evolutionary stage. But here again, changes in "tidal physics" could include changes in internal structure that lead to different tidal waves being driven and damped, etc.

#########################

6) In Figure 1, overlapping dots make it difficult to match their colors with the symbols in the legend. The authors may want to increase the opacity of the dots in the legend for better visibility.

We have updated the opacities in the legend.

7) In the caption of Figure 2, "periaps" should be "period."

Periaps is actually correct here. The upper envelope is computed so that the periaps a*(1-e)=a_{6,circ}, where a_{6,circ} is the semimajor axis of a circular, 6-day orbital period. 

#########################

8) In Figures 5 and 7, what determines the opacity of the yellow lines?

The opacity is set by the amplitude of the tidal driving at each frequency (i.e., by |X_{2k}| for each k). We have updated the captions in Figs. 5 and 7 to make this more clear. 

#########################

9) The authors may want to add a sentence in the caption of Figure 8 to explain what the different colors of the lines represent (I assume they indicate orbital separation, but this is unclear from the text).

Done

#########################

10) In Figure 9, is there any actual evolution in the MS and HB phases? If not, the authors may want to exclude these phases from the legend, as distinguishing the four semi-transparent blue colors in the lines is challenging.

We have removed MS from the colorbar (some minor evolution happens during the HB).
